Character-Level Incremental Speech Recognition with Recurrent Neural Networks

In real-time speech recognition applications, the latency is an important issue. We have developed a character-level incremental speech recognition (ISR) system that responds quickly even during the speech, where the hypotheses are gradually improved while the speaking proceeds. The algorithm employs a speech-to-character unidirectional recurrent neural network (RNN), which is end-to-end trained with connectionist temporal classification (CTC), and an RNN-based character-level language model (LM). The output values of the CTC-trained RNN are character-level probabilities, which are processed by beam search decoding. The RNN LM augments the decoding by providing long-term dependency information. We propose tree-based online beam search with additional depth-pruning, which enables the system to process infinitely long input speech with low latency. This system not only responds quickly on speech but also can dictate out-of-vocabulary (OOV) words according to pronunciation. The proposed model achieves the word error rate (WER) of 8.90% on the Wall Street Journal (WSJ) Nov'92 20K evaluation set when trained on the WSJ SI-284 training set.

==> data/online_SI284_BW128.txt <==
10 10.97
20 10.14
30 9.92
40 9.91
50 9.87
60 9.98
70 10.17
80 10.10
90 10.26
100 10.58

==> data/online_SI284_BW512.txt <==
10 10.76
20 9.34
30 9.04
40 8.98
50 8.90
60 8.93
70 8.98
80 8.97
90 9.20
100 9.37

==> data/online_SIALL_BW128.txt <==
10 10.14
20 8.74
30 8.56
40 8.58
50 8.98
60 9.14
70 9.29
80 9.27
90 9.32
100 9.32

==> data/online_SIALL_BW512.txt <==
10 9.87
20 8.19
30 8.06
40 8.08
50 8.20
60 8.24
70 8.20
80 8.54
90 8.40
100 8.42
